Wasserstein projection estimators for circular distributions

For statistical models on circles, we investigate performance of estimators defined as the projections of the empirical distribution with respect to the Wasserstein distance. We develop algorithms for computing the Wasserstein projection estimators based on a formula of the Wasserstein distances on circles. Numerical results on the von Mises, wrapped Cauchy, and sine-skewed von Mises distributions show that the Wasserstein projection estimators attain estimation accuracy comparable to the maximum likelihood estimator. In addition, the Wasserstein projection estimators are found to be robust against noise contamination.

==> csv_data/model_misspecification/ex10_WC_vM.csv <==
rho,MLE_mu_mse,MLE_KL,MLE_W1,MLE_W2,MLE_W1_sq,MLE_W2_sq,W1(method2)_mu_mse,W1(method2)_KL,W1(method2)_W1,W1(method2)_W2,W1(method2)_W1_sq,W1(method2)_W2_sq,W2(method3)_mu_mse,W2(method3)_KL,W2(method3)_W1,W2(method3)_W2,W2(method3)_W1_sq,W2(method3)_W2_sq
0.05,0.0021907829631270677,1.1568668084684254e-05,0.003661420888873143,0.004177414809484598,1.6196388581338875e-05,2.0759743494479225e-05,0.0021776398347869716,1.1679730618865724e-05,0.003698415076525181,0.004217005116788847,1.6374267355045125e-05,2.0983448064798428e-05,0.001980676331572999,1.2196105859936897e-05,0.0037413433426371173,0.004273896523966769,1.7202367124755362e-05,2.206459332245095e-05
0.15,0.00027935199835632524,0.00013980605470829556,0.0077681326612165005,0.009177525239697996,6.074233292592339e-05,8.55416139523723e-05,0.00028444849225486916,0.00014073348503999093,0.007817437481451792,0.009274780331829062,6.15856093675281e-05,8.751325004183609e-05,0.0003333136074765098,0.00014127169298067037,0.007852915117839577,0.009345563620745961,6.216988077103734e-05,8.897963941490735e-05
0.25,7.89399686678987e-05,0.0010374491177013603,0.020074292355085465,0.02287954861031099,0.00040302162450284623,0.0005239304653643375,8.633963614901736e-05,0.0010394606408036648,0.02010841107861512,0.022906950932641012,0.00040443018242830803,0.000525410794082435,0.00010627255786967025,0.0010393951465102406,0.020095542288038476,0.022742000229266382,0.0004038746144994116,0.0005174806450465862
0.35,3.544217392740235e-05,0.004157047821865828,0.038924434837461434,0.044561696330707855,0.001515121561581899,0.00198612882096689,3.885488875783742e-05,0.0041590656937410975,0.03893355727608807,0.04441873936753643,0.0015158330398782197,0.0019734093080419537,4.4632543585797206e-05,0.004177289747022755,0.03905024999577201,0.0438353558831488,0.001524957729820423,0.0019215977920057884
0.45,1.6974093101970754e-05,0.012178095718686275,0.0639171729602274,0.07423172823788025,0.0040854067312787725,0.005510765252348858,1.895475734597933e-05,0.012180299607110978,0.06392672865039611,0.07413705084071774,0.0040866294397949995,0.005496813183584519,2.411240280551208e-05,0.012308234352450315,0.06451616958235733,0.07248743002840899,0.004162391368644187,0.00525443884523006
0.55,1.2296156700349213e-05,0.029941977976846154,0.094590585689479,0.11240110143553572,0.008947382047584357,0.012634778717527375,1.7162018620412134e-05,0.02995007850492672,0.09456583513640297,0.1134133637393996,0.008942699172382107,0.012863703598695772,1.6752676199324356e-05,0.03045330937590731,0.09635391187838989,0.10882635939329269,0.009284213186115038,0.01184318412842603
0.65,5.3132966110617835e-06,0.06660285617925867,0.12968327276405675,0.15967791785181681,0.016817769548983383,0.0254978791203805,7.100388823289555e-06,0.06695158158736628,0.12922943590658365,0.16716813501654834,0.01670024758666914,0.02794782103437878,8.852508122174261e-06,0.06807117718820997,0.1338343230076857,0.15290624753202356,0.017911810250056066,0.023380322677745247
0.75,3.4518395073057386e-06,0.14153166844382623,0.16590733209777941,0.21391254600445478,0.027525334691898534,0.04575928518998054,3.580906909955511e-06,0.1523898143284741,0.16104218241296195,0.2564624827846231,0.02593458498424141,0.06578203876390376,7.937609162153432e-06,0.14536434752195118,0.175266950387648,0.20433435062355376,0.030718816180333695,0.04175252777337966
0.85,1.7043816489690714e-06,0.3046972103052479,0.19169572457543207,0.26371181813945965,0.03674775394260046,0.06954422242156577,1.2661619249243016e-06,0.5818882354954011,0.15492203319004894,0.3654134394391589,0.024000836578302404,0.13352957787418243,5.970401588589479e-06,0.31122913643625605,0.2083491844594849,0.2574950184102279,0.04341025444030395,0.06630368532429445
0.95,5.080462960905642e-07,0.770726974614244,0.16599085345873424,0.2483138187994519,0.027554126479806533,0.06165982715065743,1.2171835221462482e-07,3.319098036071592,0.0867677278104939,0.3023558742368503,0.00752863860215778,0.09141923802933259,4.172935403859493e-06,0.7837286883231828,0.14773091133445374,0.24600696348961867,0.02182559654330656,0.060519436968436445


==> csv_data/model_misspecification/ex10_vM_WC.csv <==
kappa,MLE_mu_mse,MLE_KL,MLE_W1,MLE_W2,MLE_W1_sq,MLE_W2_sq,W1(method2)_mu_mse,W1(method2)_KL,W1(method2)_W1,W1(method2)_W2,W1(method2)_W1_sq,W1(method2)_W2_sq,W2(method3)_mu_mse,W2(method3)_KL,W2(method3)_W1,W2(method3)_W2,W2(method3)_W1_sq,W2(method3)_W2_sq
0.5,9.849497516406724e-05,0.0008650071428565764,0.0189599895195672,0.02333752932237744,0.0003596629165541782,0.0005461357738270259,0.00010760186354319057,0.0008845726482128233,0.018730064645548366,0.02189410142915628,0.0003509063427501502,0.0004800580899129447,0.00010830878821172093,0.0009339081678741229,0.01907885429687552,0.021560633506186467,0.0003642473989178666,0.0004652776897253381
1.0,3.043960592007811e-05,0.009630744955738013,0.06321540982267138,0.09124770550336071,0.003996510443726617,0.008328787383353608,3.114816296807736e-05,0.010175354611351384,0.0604516238393833,0.077855844042634,0.0036544033224683724,0.006062576312478643,2.558872587603301e-05,0.011827143075170188,0.06313300813638736,0.0730257494509921,0.003986085943368801,0.005332776645896487
2.0,9.58228187526226e-06,0.056564569655485425,0.14487761091884027,0.2572220697682433,0.020989908610817048,0.06616500219317893,9.515753283598243e-06,0.06369463324924542,0.13297205500323706,0.2100876938580884,0.01768156798544424,0.04413785673045511,1.183997460193609e-05,0.09516180327031347,0.1480476477226757,0.18506202376301753,0.021918532620296586,0.03424795387175731
5.0,3.351490481344878e-06,0.14131243615397493,0.19217036403370666,0.4185770911466242,0.03692968871509729,0.17520748749866044,2.518718540820604e-06,0.18452238353834866,0.1642794168180503,0.32646402311956846,0.026987726835858986,0.10657910729751173,4.531909371476206e-06,0.43046850779356044,0.19817161159160854,0.2712056166859788,0.039272160225767794,0.07355248666295316
10.0,1.8917657866716927e-06,0.16422398643819555,0.17986202737492696,0.4356667213693827,0.032350592932095426,0.18980615824307104,1.5987638343977234e-06,0.2570742223119143,0.14381893405971713,0.3167293278586119,0.020683885827376916,0.10031779817468388,1.4107506429773405e-06,0.836408210535246,0.18038110639913266,0.24573113365746768,0.03253743822245971,0.06038379006781218
20.0,8.04005885836927e-07,0.17386564013415795,0.15724376066648976,0.4191903815391006,0.024725792863296327,0.17572111763460885,6.986367624711722e-07,0.33708546892047436,0.11715743842573667,0.28084244347906784,0.013725865388735414,0.07887281139554603,7.773345063845383e-07,1.490198686997112,0.15066110636159366,0.19920690437246547,0.022698831792828656,0.03968339086964555
50.0,4.1590583415662147e-07,0.17928759897123864,0.12441828090152468,0.37581621093173095,0.01548004046530502,0.14123824136154522,3.1450655200261613e-07,0.47020248430756717,0.08434131230331962,0.22320734871526557,0.00711345696532644,0.04982172824602315,3.6084576235708414e-07,1.2723613035215895,0.09415264732758846,0.15334671347770518,0.00886472100272931,0.023515214537574002
100.0,1.2736421844104436e-07,0.1810380373140821,0.10139687367147296,0.338291604103794,0.010281423018789766,0.11444155034749703,1.1669779069622022e-07,0.5947214193216098,0.06395648794583765,0.18296511551857203,0.004090432351898227,0.033476399550432384,2.6264982392626963e-07,0.9949355998465951,0.06594388559778486,0.1445972290087534,0.0043485960501877755,0.020908358638162
200.0,9.176443692881654e-08,0.18190774637916507,0.08120874388735436,0.29933240057332483,0.0065949030972052925,0.08960006013825866,8.637984293033653e-08,0.74012371604732,0.0476842871331161,0.1486355119836385,0.0022737912408555484,0.022092594758576823,3.443565768832299e-07,0.7434688891385658,0.04768615862004454,0.14833002098882228,0.0022739697296068136,0.0220017951273993
500.0,2.47820960131261e-08,0.18242352142703117,0.05934748475377116,0.2479163803979717,0.003522154819850816,0.0614626886486463,2.1576306765871983e-08,0.4653137551176853,0.03397132122748299,0.14960893258561755,0.001154050666197579,0.022382832709416343,1.5640852369587947e-08,0.4653114935284718,0.033971373587950555,0.1496089128199778,0.0011540542236509596,0.022382826795180805


==> csv_data/ss_vonmises_MSE/ex95changelambda.csv <==
lambda,MLE_mu,MLE_kappa,MLE_lambda,W1(method2)_mu,W1(method2)_kappa,W1(method2)_lambda,Cramer-Rao Lower Bound of mu,Cramer-Rao Lower Bound of kappa,Cramer-Rao Lower Bound of lambda
-1.0,-4.138297662706344,-4.057667974657688,-3.9990888704668968,-3.860528674656117,-3.864142162260269,-3.6906032458976794,,,
-0.8,-4.2605179610913115,-4.077558400162172,-4.499210121489387,-4.174195108968711,-4.017012335239364,-4.41083693529696,-4.256039474948748,-4.072898266723601,-4.49686724653102
-0.6,-2.491976434924223,-3.342934932000481,-2.393693137801916,-2.117761484069674,-2.9952669762048902,-2.003835032403197,-3.8090302414398467,-3.932166387741514,-3.9301610148759805
-0.4,-1.5397409761528826,-3.146343142210128,-1.4868952011511398,-1.275138430738302,-2.875996967789829,-1.2173224045701807,-3.317552328675854,-3.8226345361521945,-3.3696972364703752
-0.2,-1.333157760528665,-3.762473350568163,-1.32187642301307,-1.2880424554406331,-3.7331535234093383,-1.2762409150161518,-2.626598232975036,-3.749088084838056,-2.6394923957363523
0.0,-1.9870248660737724,-3.84507858359145,-1.9952631329798207,-1.9971916181491085,-3.852686845598789,-2.005907675104065,,-4.549427574406514,
0.2,-1.3310712386885193,-3.763796236176913,-1.3197685177435112,-1.275974176290219,-3.7370253108792224,-1.2640245621595596,-2.626598232975036,-3.749088084838056,-2.6394923957363523
0.4,-1.57825036693611,-3.1789604423467694,-1.525820393197831,-1.284639102691503,-2.883038914892836,-1.2269202596488544,-3.317552328675854,-3.8226345361521945,-3.3696972364703752
0.6,-2.4111898006315435,-3.280704552539357,-2.312513204849339,-2.0994162867074784,-2.9792251611194724,-1.986308378185388,-3.8090302414398467,-3.932166387741514,-3.9301610148759805
0.8,-4.252485644068062,-4.073255338548031,-4.496378211123402,-4.166812435219205,-4.0104578181686135,-4.405171521294942,-4.256039474948748,-4.072898266723601,-4.49686724653102
# 1.0,-4.9370639215376375,-4.334855663352265,-6.867127207654836,-3.7110814215032732,-3.7736695538890603,-3.5171781574450733,,,


==> csv_data/ss_vonmises_MSE/ex9_ss_vonmises_MSE.csv <==
log10N,MLE_mu,MLE_kappa,MLE_lambda,W1(method2)_mu,W1(method2)_kappa,W1(method2)_lambda,Cramer-Rao Lower Bound of mu,Cramer-Rao Lower Bound of kappa,Cramer-Rao Lower Bound of lambda
2.0,-0.4359057671310298,-1.0164604186915227,-0.38499995003937393,-0.4374956277657307,-1.0226247030168956,-0.3781265155838721,-1.0322999485792943,-0.9982238848709462,-1.203450801903663
2.5,-0.9135275948411572,-1.4064902053329675,-0.8266231593177671,-0.849706650072998,-1.3687499837728936,-0.754574290220035,-1.5322999485792943,-1.4982238848709462,-1.703450801903663
3.0,-1.53185505072206,-1.874917825573262,-1.4682191363003172,-1.3502201177425408,-1.7822104125171412,-1.2604738486938107,-2.0322999485792943,-1.9982238848709462,-2.2034508019036627
3.5,-2.2495960260778674,-2.433758195302497,-2.245926431275862,-1.927395644689849,-2.2922004789197583,-1.8439284127056683,-2.5322999485792943,-2.498223884870946,-2.7034508019036627
4.0,-2.793776017522447,-2.942162462832265,-2.8086303022720043,-2.3629410323908444,-2.750694078324335,-2.268954243451604,-3.0322999485792943,-2.998223884870946,-3.2034508019036627
4.5,-3.0081542418116074,-3.3463650621803795,-2.951732425172766,-2.7526897493384417,-3.1930993452219156,-2.6509178159004594,-3.5322999485792943,-3.498223884870946,-3.7034508019036627
5.0,-3.3814811161702067,-3.7911539799257783,-3.3011527014914677,-2.9081797595164494,-3.4608922142490295,-2.7788817742960976,-4.032299948579294,-3.998223884870946,-4.203450801903663


==> csv_data/vonmises_MSE/ex65_MSE_kappa_change.csv <==
kappa,MLE_mu / CR_mu,MLE_kappa / CR_kappa,W1(method2)_mu_MLE_mu,W1(method2)_kappa_MLE_kappa,W2(method3)_mu_MLE_mu,W2(method3)_kappa_MLE_kappa
0.5,0.982149532,0.94332312,1.026417366,1.00823276,1.014926136,1.008406979
1,0.976585562,0.9359497,1.021266799,1.016888572,1.016854362,1.019288091
2,0.973390935,1.065701832,1.008663275,1.046174304,1.044029279,1.076722391
5,0.909443173,0.951057004,1.021299388,1.168560448,1.013044485,1.062285436
10,1.060899275,1.001020415,1.018310117,1.168029178,1.007585172,1.006862834
20,1.014997416,0.944564536,1.030890569,1.134815972,1.000351933,1.005159651
50,0.975201337,0.982864035,1.042661853,1.201915331,1.000017546,0.993271904
100,0.99011682,0.98427418,1.045352883,1.191579315,0.999653404,1.001229168
200,1.061087013,0.976406128,1.054171839,1.203813065,0.999934666,0.994621757
500,0.974999237,0.961762646,1.04404226,1.182689506,0.999965671,0.97967942

==> csv_data/vonmises_MSE/ex6_mu0.3kappa2.csv <==
log10N,MLE_mu,MLE_kappa,W1(method2)_mu,W1(method2)_kappa,W1(method3)_mu,W1(method3)_kappa,W2(method3)_mu,W2(method3)_kappa,Cramer-Rao Lower Bound of mu,Cramer-Rao Lower Bound of kappa
2.0,-2.1358268302969394,-1.1929259626511455,-2.126397557069904,-1.1413811830111,-2.1181221843409284,-1.1428541563164731,-2.106942539056405,-1.1470684682068322,-2.1447451881961834,-1.2154345043712496
2.5,-2.6452686139071355,-1.6844045288575988,-2.634488478661209,-1.6565155053507503,-2.63366249340674,-1.6540338654103686,-2.6324560553775873,-1.6528122917182273,-2.6447451881961834,-1.7154345043712496
3.0,-3.135996496781474,-2.201157338593899,-3.125493051785984,-2.169308464481589,-3.125430573092243,-2.168957383889341,-3.113412481799025,-2.1810924277738692,-3.1447451881961834,-2.21543450437125
3.5,-3.6456766159181795,-2.7144570163668247,-3.6364052749524993,-2.69374784966101,-3.6347512296701936,-2.694047835594152,-3.635129173127561,-2.6847756394783766,-3.6447451881961834,-2.71543450437125
4.0,-4.151752781425682,-3.2039415554931887,-4.145700343819717,-3.18527243835869,-4.145597061369832,-3.1853420092090707,-4.141254535305022,-3.188245359783255,-4.144745188196183,-3.21543450437125
4.5,-4.6594483262346555,-3.7285798069917093,-4.6472992897898635,-3.7092998314622014,-4.647197058445038,-3.7095838877219323,-4.64667928662807,-3.693083621808992,-4.644745188196183,-3.71543450437125
5.0,-5.1446722112831855,-4.229929495030952,-5.140658655667591,-4.208870483868121,-5.140701870907212,-4.208852602393172,-5.124688172912823,-4.201615650046764,-5.144745188196183,-4.21543450437125


==> csv_data/vonmises_mix/ex85_change_noise_rate.csv <==
noise_rate,MLE_mu,MLE_kappa,W1(method2)_mu,W1(method2)_kappa,W2(method3)_mu,W2(method3)_kappa
0.0,-5.66331487426717,-3.340818386088828,-5.651370309250762,-3.2836377228053606,-5.659570803432815,-3.3035846219837697
0.02,-5.598485273452185,-0.3640340140980117,-5.554249089603006,-1.209821630892172,-5.507663732156708,-0.03182011243336798
0.04,-5.597077369081017,0.11894908083877202,-5.522876341482352,-0.6288157864687992,-5.457514006448342,0.3682233225621814
0.06,-5.549154080455714,0.36677165913818416,-5.470857354369355,-0.28347484050394767,-5.374605167938961,0.5625750115337957
0.08,-5.536242900560609,0.5241173309597262,-5.442442416806049,-0.0366073205456333,-5.338765271883366,0.6826172913468133
0.1,-5.49316809088107,0.6351012512425835,-5.42438337446351,0.1547040969819702,-5.286443667601698,0.7657343785106303
0.12,-5.449643081230463,0.7191854058877563,-5.37493639693789,0.31222653505934284,-5.228425199916974,0.8287007656203216
0.14,-5.417207479950589,0.7849914142803263,-5.347316383826267,0.4441054556474373,-5.203900020089722,0.8780866112840446
0.16,-5.371248809329163,0.83871442207525,-5.3130939621323465,0.5584784279070603,-5.101703080938762,0.9187384172213868
0.18,-5.377313256262662,0.883763599633657,-5.327096534442687,0.6575265133108941,-5.118250429742506,0.9532343194626118
0.2,-5.310675904848131,0.9225679832350258,-5.246479418971096,0.7440700115811055,-5.046984413407024,0.9832249872800412


==> csv_data/vonmises_mix/ex8_vonmises_mix_MSE.csv <==
log10N,MLE_mu,MLE_kappa,W1(method2)_mu,W1(method2)_kappa,W2(method3)_mu,W2(method3)_kappa,type0_gamma05_mu,type0_gamma05_kappa,type1_beta05_mu,type1_beta05_kappa
2.0,-2.5061093870345563,0.6092770230682801,-2.514180379487551,0.3150949965910532,-2.363765064277603,0.7362214324775187,-2.5527064964867594,-0.0032014442218404352,-2.479076555463225,1.362516512264396
2.5,-2.9299209261549564,0.6354196259701751,-2.945785505382681,0.2853834580250055,-2.8123020229134887,0.7619347740179517,-2.9772896277939775,-0.2087943668717895,-2.9057403801953323,1.1605346080500714
3.0,-3.5028557283785275,0.6335547392873259,-3.4956312315719527,0.2053912058330936,-3.374181490162239,0.762946561759362,-3.547268418798776,-0.3293032543910283,-3.4717993466108155,1.1199653813998156
3.5,-3.9840517858594255,0.6338137474039375,-3.9524816507124894,0.17142329170468912,-3.840370037261255,0.7643623156531609,-4.0404084757700085,-0.3551529187971674,-3.9670898300012176,1.1014559350621103
4.0,-4.476435672087243,0.635087674715943,-4.434908685073469,0.16120491153219801,-4.330921101685031,0.7652628986286247,-4.5252422277490965,-0.3561345355830843,-4.455418835629113,1.0901022685995387
4.5,-5.010921953764533,0.6353724859769384,-4.921588416821763,0.15593149787883415,-4.83391826727883,0.7659018998259661,-5.020098650719009,-0.3638030550238875,-4.9333855269255364,1.0901984974447356
5.0,-5.482910972984383,0.6353065937074192,-5.419414795167334,0.15437042530849832,-5.256931792706741,0.7657768176369795,-5.526642270146282,-0.36545037390169555,-5.454037635991731,1.0895562941431376


==> csv_data/wrapcauchy_MSE/ex75_wrapcauchy_change_rho.csv <==
rho,MLE_mu / CR_mu,MLE_rho / CR_rho,W1(method2)_mu_MLE_mu,W1(method2)_rho_MLE_rho,W2(method3)_mu_MLE_mu,W2(method3)_rho_MLE_rho
0.05,0.9715556,1.03855498,1.025896267,1.012212177,1.002599002,1.000913397
0.15,1.003798372,0.962327783,1.029879155,1.025632258,1.038559124,1.035383366
0.25,1.024548202,1.041987011,1.043414902,1.01368055,1.065821208,1.041511964
0.35,1.008138792,1.035550432,1.056375466,1.088605579,1.14031878,1.168182947
0.45,1.015744738,1.019441445,1.103800336,1.127053524,1.239269346,1.256310487
0.55,0.978503483,1.035472191,1.179748378,1.123337303,1.452505125,1.389153904
0.65,0.973393178,0.940088954,1.23063289,1.308484775,1.752104543,1.852079381
0.75,1.013190774,0.967507651,1.278473084,1.386507739,2.202878318,2.358771682
0.85,1.034366444,0.983489633,1.522464274,1.729708433,3.648689086,3.83369554
0.95,1.043688815,0.968874373,1.550373966,2.27106344,10.18132211,9.867057542

==> csv_data/wrapcauchy_MSE/ex7_wrapcauchy_MSE.csv <==
log10N,MLE_mu,MLE_rho,W1(method2)_mu,W1(method2)_rho,W2(method3)_mu,W2(method3)_rho,Cramer-Rao Lower Bound of mu,Cramer-Rao Lower Bound of rho
2.0,-1.615811620347961,-2.4709701047464554,-1.5828658312264583,-2.438303303050429,-1.555733128638729,-2.400709339706293,-1.6565914061961429,-2.452471423540218
2.5,-2.142471608615099,-2.9653249453103734,-2.112657412790745,-2.9309451511781948,-2.089420189037701,-2.8960933733014147,-2.1565914061961426,-2.952471423540218
3.0,-2.6195032860998544,-3.4268396124654283,-2.5944759557634858,-3.388835062019722,-2.552149782188445,-3.351495781659747,-2.6565914061961426,-3.452471423540218
3.5,-3.1392143910701247,-3.9676066557826686,-3.110569267731845,-3.9246129613627962,-3.068871237692537,-3.8786232138152523,-3.1565914061961426,-3.952471423540218
4.0,-3.668224452442739,-4.439976851000138,-3.6398017927538975,-4.403936776641535,-3.5973592937132497,-4.366988536303064,-3.6565914061961426,-4.452471423540218
4.5,-4.143449062071857,-4.954617139563958,-4.112416506738522,-4.905059269983039,-4.069766297023846,-4.8617313714725485,-4.156591406196143,-4.952471423540218
5.0,-4.670983652857365,-5.445267873981229,-4.6245861561121755,-5.41196438144967,-4.57907300606169,-5.3753593541813665,-4.656591406196143,-5.452471423540218

